RotaTouille: Rotation Equivariant Deep Learning for Contours

Contours or closed planar curves are common in many domains. For example, they appear as object boundaries in computer vision, isolines in meteorology, and the orbits of rotating machinery. In many cases when learning from contour data, planar rotations of the input will result in correspondingly rotated outputs. It is therefore desirable that deep learning models be rotationally equivariant. In addition, contours are typically represented as an ordered sequence of edge points, where the choice of starting point is arbitrary. It is therefore also desirable for deep learning methods to be equivariant under cyclic shifts. We present RotaTouille, a deep learning framework for learning from contour data that achieves both rotation and cyclic shift equivariance through complex-valued circular convolution. We further introduce and characterize equivariant non-linearities, coarsening layers, and global pooling layers to obtain invariant representations for downstream tasks. Finally, we demonstrate the effectiveness of RotaTouille through experiments in shape classification, reconstruction, and contour regression.

==> svg-inkscape/ablation_coarsening_accuracy_plot_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ablation_coarsening_accuracy_plot_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ablation_coarsening_accuracy_plot_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/contour_illustration_z5_single_channel_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contour_illustration_z5_single_channel_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.0304459bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35142386)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.12058818,0.24122385){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $0$}\end{tabular}}}}%
    \put(0.18453188,0.18966776){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $1$}\end{tabular}}}}%
    \put(0.15107721,0.11212928){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $2$}\end{tabular}}}}%
    \put(0.08930563,0.11213329){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $3$}\end{tabular}}}}%
    \put(0.05516883,0.18967429){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $4$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.55591493,0.08231137){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_0$}\end{tabular}}}}%
    \put(0.51263878,0.20840099){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_1$}\end{tabular}}}}%
    \put(0.41573007,0.22391609){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_2$}\end{tabular}}}}%
    \put(0.49499405,0.16299282){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_3$}\end{tabular}}}}%
    \put(0.39764663,0.14783289){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_4$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.941103,0.1985685){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_4$}\end{tabular}}}}%
    \put(0.89499677,0.32465929){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_0$}\end{tabular}}}}%
    \put(0.79808655,0.34017468){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_1$}\end{tabular}}}}%
    \put(0.8801815,0.27642079){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_2$}\end{tabular}}}}%
    \put(0.78000316,0.26409071){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_3$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.91534031,0.17290147){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_0$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.8023368,0.12150653){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_1$}\end{tabular}}}}%
    \put(0.79224027,0.02217478){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_2$}\end{tabular}}}}%
    \put(0.85040898,0.09617453){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_3$}\end{tabular}}}}%
    \put(0.86311336,0.00328097){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize $x_4$}\end{tabular}}}}%
    \put(0.11900086,0.2768838){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$\Z_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.29484117,0.19579564){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.46861948,0.28121827){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}$\C$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{contour_illustration_z5_single_channel_svg-tex.pdf}}%
    \put(0.63913289,0.23537376){\color[rgb]{0,0,0}\rotatebox{22.962335}{\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize Cyclic shift}\end{tabular}}}}}%
    \put(0.64468188,0.08521613){\color[rgb]{0,0,0}\rotatebox{-22.037665}{\makebox(0,0)[t]{\lineheight{0.89999998}\smash{\begin{tabular}[t]{c}{\scriptsize Rotate}\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/contour_processing_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contour_processing_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{676.502642bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29622529)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{contour_processing_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/curvature_contours_examples_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'curvature_contours_examples_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1432.8bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19408212)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{curvature_contours_examples_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

